Seeds of supermassive black holes in general relativistic and alternative cosmologies: Implications of massive seeds

Presence of supermassive black holes (SMBHs) with mass $(10^{6}-10^{9}) M_{\odot}$ at $z = 10$ has been recently revealed by James Webb Space Telescope (JWST) observations. In this study we generate seeds for the above range of SMBHs in various background cosmologies. We consider cosmic timescales required for black hole growth provided by three general relativistic cosmological models ($\Lambda$CDM, $\omega$CDM and Dynamical Dark Energy(DDE) and the braneworld cosmology. The growth of SMBHs is studied through Eddington limited and super-Eddington accretion, where the accretion starts at z=30. It is found that growth of SMBHs by z=10 within Eddington limited accretion is possible through massive seeds $(M\geq10^{4}M_{\odot})$ in all cosmologies. Super Eddington accretion onto spinning black holes with mass of few tens of solar masses can result in SMBHs by z=10 in all cosmologies. The viable cosmologies considered here are found to be unable to strongly distinguish between the seed black hole masses. The seeds generated in this work are assumed to be of primordial origin in order to satisfy the criteria of formation of high redshift massive galaxies. The fraction of primordial black holes (PBHs) contributing to dark matter ($f_{PBH}$) and their corresponding number densities for the mass range ($10^{5}-10^{8}$) $M_{\odot}$ are calculated in both seed effect and Poisson effect. In seed effect, PBHs of mass $\geq 10^{7} M_{\odot}$ contributes $\leq 10^{-2}$ to the dark matter fraction. The evolution of gas mass inside a PBH seeded dark matter halo is studied. The ratio of black hole to stellar mass is also evaluated for star formation efficiency in the range (0.1-1) and found to be ($10^{-3}-1$) for $M_{BH}=10^{8} M_{\odot}$ and ($10^{-2}-10$) for $M_{BH}=10^{9} M_{\odot}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
